Interactive Abstract Interpretation: Reanalyzing Whole Programs for Cheap

To put static program analysis at the fingertips of the software developer, we propose a framework for interactive abstract interpretation. While providing sound analysis results, abstract interpretation in general can be quite costly. To achieve quick response times, we incrementalize the analysis infrastructure, including postprocessing, without necessitating any modifications to the analysis specifications themselves. We rely on the local generic fixpoint engine TD, which dynamically tracks dependencies, while exploring the unknowns contributing to answering an initial query. Lazy invalidation is employed for analysis results affected by program change. Dedicated improvements support the incremental analysis of concurrency deficiencies such as data-races. The framework has been implemented for multithreaded C within the static analyzer Goblint, using MagpieBridge to relay findings to IDEs. We evaluate our implementation w.r.t. the yard sticks of response time and consistency: formerly proven invariants should be retained - when they are not affected by the change. The results indicate that with our approach, a reanalysis after small changes only takes a fraction of from-scratch analysis time, while most of the precision is retained. We also provide examples of program development highlighting the usability of the overall approach.

==> experiments/benchmark_selection.txt <==
Search on Github:

multithreaded stars:>100 size:>100 language:C

https://github.com/search?q=multithreaded+stars%3A%3E100+size%3A%3E100+language%3AC&type=Repositories&ref=advsearch&l=C&l=

On 2. August 2022

- https://github.com/znuh/frivpn
does not contain a C main function

- https://github.com/rockdaboot/mget
contains a main file:
https://github.com/rockdaboot/mget/blob/91c3e6cd257d4e41b58ad3357cc860d9a9763602/src/mget.c

- https://github.com/gurnec/HashCheck
Contains 30% C++ Code

- https://github.com/LuaLanes/lanes
does not contain a C main function

- https://github.com/mcmilk/zstdmt
does not contain a C main function

- https://github.com/aolserver/aolserver
contains some main function:
https://github.com/aolserver/aolserver/blob/4533251f741714db0e8d5a14ac959bd3536fbd01/nsd/main.c

- https://github.com/fdupoux/fsarchiver
does not contain a C main function

- https://github.com/grz0zrg/fbg
library, only contains C main functions in test files

